Fluorine abundances in CEMP stars at the lowest metallicity: Hints on the nature of the first stars

In the last decade, the available measurements of fluorine abundance have increased significantly, providing additional information on the chemical evolution of our Galaxy and details on complex stellar nucleosynthesis processes. However, the observational challenges to obtain stellar F abundances favor samples with higher metallicities, resulting in a scarcity of measurements at low-metallicity ([Fe/H] $<-2.0$). We present F abundances and upper limits in 7 carbon enhanced metal-poor (CEMP) stars observed with the Immersion Grating Infrared Spectrometer (IGRINS), at the Gemini-South telescope. These new observations delivered high-resolution, high signal-to-noise ratio, infrared spectra allowing us to probe significantly deeper into the metal-poor regime and the cosmic origin of F. This work presents the results of our observations, including two 2-sigma detections and five upper limits in a variety of CEMP stars. Arguably the most important result is for CS 29498-0043, a CEMP-no star at [Fe/H] = $-3.87$ with a F detection of [F/Fe] = $+2.0\pm 0.4$, the lowest metallicity star (more than a factor of 10 lower in metallicity than the next detection) with observed F abundance to date. This measurement allowed us to differentiate between two zero metallicity Population III (Pop III) progenitors: one involving He-burning with primary N in Wolf-Rayet stars, and the other suggesting H-burning during hypernova explosions. Our measured value is in better agreement with the latter scenario. This detection represents a pilot, and pioneering study demonstrating the power of F to explore the nature and properties of the first chemical enrichment from Pop III stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
